A catalogue of Galactic GEMS: Globular cluster Extra-tidal Mock Stars

This work presents the Globular cluster Extra-tidal Mock Star (GEMS) catalogue of extra-tidal stars and binaries created via three-body dynamical encounters in globular cluster cores. Using the particle-spray code Corespray, we sample N=50,000 extra-tidal stars and escaped recoil binaries for 159 Galactic globular clusters. Sky positions, kinematics, stellar properties and escape information are provided for all simulated stars. Stellar orbits are integrated in seven different static and time-varying Milky Way gravitational potential models where the structure of the disc, perturbations from the Large Magellanic Cloud and the mass and sphericity of the Milky Way's dark matter halo are all investigated. We find that the action coordinates of the mock extra-tidal stars are largely Galactic model independent, where minor offsets and broadening of the distributions between models are likely due to interactions with substructure. Importantly, we also report the first evidence for stellar stream contamination by globular cluster core stars and binaries for clusters with pericentre radii larger than five kiloparsecs. Finally, we provide a quantitative tool that uses action coordinates to match field stars to host clusters with probabilities. Ultimately, combining data from the GEMS catalogue with information of observed stars will allow for association of extra-tidal field stars with any Galactic globular cluster; a requisite tool for understanding population-level dynamics and evolution of clusters in the Milky Way.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
